Evidence for Magneto-gravitational Processes in Supermassive Black Hole Binary PG 1553+113

PG1553+113 has drawn significant attention for its quasi-periodic oscillation (QPO) in gamma-ray variability, though the origin of its variability remains uncertain. In this study, we propose a physical mechanism to explain the observed gamma-ray variability within the framework of a supermassive black hole binary (SMBHB) system, supported by a newly identified component hidden in the light curve. A detailed analysis for its about 16-year light curve obtained from Fermi-LAT observations is performed by Gaussian process (GP). As anticipated, the QPO of 2.1 years is effectively captured by the stochastically-driven damped simple harmonic oscillator (SHO) kernel within the under-damped regime, and the overall stochastic nature of the variability is described by the damped random walk (DRW) kernel albeit with an unconstrained damping timescale. Additionally, our results reveal a previously unrecognized component in active galactic nuclei variability, characterized by the Mat\'ern-3/2 kernel, which is typically associated with systems undergoing abrupt energy release. These findings can be consistently interpreted within the SMBHB framework. The QPO of about 2.1 years is likely attributed to the orbital motion in a SMBHB system. The Mat\'ern-3/2 component is interpreted as resulting from magnetic reconnection events triggered by gravitational perturbations of the magnetic field within the jet, occurring as one black hole approaches the other. Meanwhile, in this case, the damping timescale of the common DRW kernel remains unconstrained due to the influence of new perturbations within the system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
